On Branch-and-Price for Project Scheduling

Integer programs for resource-constrained project scheduling problems are notoriously hard to solve due to their weak linear relaxations. Several papers have proposed reformulating project scheduling problems via Dantzig-Wolfe decomposition to strengthen their linear relaxation and decompose large problem instances. The reformulation gives rise to a master problem that has a large number of variables. Therefore, the master problem is solved by a column generation procedure embedded in a branching framework, also known as branch-and-price. While branch-and-price has been successfully applied to many problem classes, it turns out to be ineffective for most project scheduling problems. This paper identifies drivers of the ineffectiveness by analyzing the structure of the reformulated problem and the strength of different branching schemes. Our analysis shows that the reformulated problem has an unfavorable structure for column generation: It is highly degenerate, slowing down the convergence of column generation, and for many project scheduling problems, it yields the same or only slightly stronger linear relaxations as classical formulations at the expense of large increases in runtime. Our computational experiments complement our theoretical findings.

==> data.csv <==
Iter;UB;LB
0;1810;54
1;1124.731707;54
2;1062.855891;54
3;982.6111111;54
4;819.4173106;54
5;765.0516262;54
6;649.0514975;54
7;606.2415367;54
8;517.5553267;54
9;461.9699142;54
10;378.8840845;54
11;303.8883424;54
12;265.7278544;54
13;138.9782545;54
14;81.7808567;54
15;80.68375593;54
16;80.26008414;54
17;79.29597764;54
18;78.82831907;54
19;77.1899057;54
20;76.53835272;54
21;75.81759227;54
22;74.16293281;54
23;73.77736272;54
24;73.53508123;54
25;73.31704079;54
26;72.98727177;54
27;72.82816877;54
28;72.55022114;54
29;72.45022238;54
30;72.35973503;54
31;72.26783666;54
32;72.09024998;54
33;71.89875776;54
34;71.76484978;54
35;71.61623942;54
36;71.53240509;54
37;71.50046775;54
38;71.37519994;54
39;71.28944287;54.01829955
40;71.25482857;54.01829955
41;71.22092217;54.01829955
42;71.19953906;54.2850822
43;71.12091792;54.2850822
44;71.07617082;55.92208711
45;71.00613781;55.92208711
46;70.95175394;55.92208711
47;70.88227983;55.92208711
48;70.77645674;56.40465846
49;70.72073306;57.96064537
50;70.70129121;58.34346916
51;70.65400709;58.34346916
52;70.56917391;58.34346916
53;70.52838193;58.34346916
54;70.51790882;58.34346916
55;70.4878368;58.34346916
56;70.45807749;58.84519512
57;70.39199943;58.84519512
58;70.333717;58.84519512
59;70.31847183;59.08339977
60;70.31141675;59.08339977
61;70.27088957;59.08339977
62;70.23524548;60.52945927
63;70.20297896;60.52945927
64;70.18073806;60.52945927
65;70.16473857;60.52945927
66;70.12550994;60.52945927
67;70.08755742;60.52945927
68;70.0192446;60.52945927
69;69.97914294;60.52945927
70;69.90399468;60.52945927
71;69.88828907;60.52945927
72;69.83001545;60.52945927
73;69.80996262;60.52945927
74;69.7845997;60.52945927
75;69.76037306;60.52945927
76;69.71085281;60.52945927
77;69.66652951;60.52945927
78;69.63980126;60.52945927
79;69.62903262;60.52945927
80;69.62183837;60.52945927
81;69.61858938;60.52945927
82;69.60127866;60.62345419
83;69.58097168;60.62345419
84;69.56135418;60.62345419
85;69.54954905;60.62345419
86;69.5317895;60.62345419
87;69.52919651;60.62345419
88;69.5226523;60.62345419
89;69.51239118;60.62345419
90;69.50502407;60.62345419
91;69.48994049;60.62345419
92;69.48271096;61.98190594
93;69.46981956;62.43799388
94;69.45885459;62.43799388
95;69.44959405;62.53123204
96;69.4342105;62.99281612
97;69.43278061;62.99281612
98;69.41966303;62.99281612
99;69.39473945;62.99281612
100;69.39165225;63.11317414
101;69.38409019;63.11317414
102;69.37743842;63.11317414
103;69.36511538;63.11317414
104;69.35625402;63.11317414
105;69.32133039;63.11317414
106;69.30989204;63.11317414
107;69.27269033;63.11317414
108;69.24730745;63.11317414
109;69.22275678;63.11317414
110;69.18225842;63.11317414
111;69.15772535;63.11317414
112;69.15227951;63.11317414
113;69.13713724;63.11317414
114;69.09927838;63.11317414
115;69.06752966;63.11317414
116;69.03001389;63.11317414
117;68.9956649;63.11317414
118;68.97120594;63.11317414
119;68.96811589;63.11317414
120;68.95495089;63.11317414
121;68.93957218;63.11317414
122;68.92936914;63.11317414
123;68.91931337;63.11317414
124;68.90452105;63.11317414
125;68.89734742;63.11317414
126;68.891698;63.11317414
127;68.88829296;63.11317414
128;68.8839693;63.13277495
129;68.8839693;63.63046725
130;68.88008296;63.63046725
131;68.87236314;63.63046725
132;68.86932412;63.63046725
133;68.85018079;63.63046725
134;68.84226366;63.63046725
135;68.82937659;63.63046725
136;68.82063876;63.63046725
137;68.81401965;63.63046725
138;68.80941272;63.63046725
139;68.80941272;63.63046725
140;68.80014089;63.63046725
141;68.78097714;63.63046725
142;68.77614127;63.63046725
143;68.76486088;63.63046725
144;68.74487488;63.63046725
145;68.73649252;63.63046725
146;68.72293936;63.69489644
147;68.7139933;63.69489644
148;68.70568286;63.93869402
149;68.69648628;63.93869402
150;68.68172726;63.93869402
151;68.68006824;63.93869402
152;68.67667779;63.93869402
153;68.6680804;63.93869402
154;68.65850226;63.93869402
155;68.62298417;63.93869402
156;68.60970011;63.93869402
157;68.59367361;63.93869402
158;68.58319442;63.93869402
159;68.57391706;63.93869402
160;68.56942875;63.93869402
161;68.56942875;63.93869402
162;68.56475485;63.93869402
163;68.56212808;63.93869402
164;68.55676195;64.17920354
165;68.5524244;64.17920354
166;68.54562514;64.17920354
167;68.54379977;64.17920354
168;68.535949;64.17920354
169;68.5325024;64.17920354
170;68.52325815;64.17920354
171;68.51874543;64.17920354
172;68.51696219;64.17920354
173;68.49314115;64.17920354
174;68.47755176;64.17920354
175;68.47310712;64.17920354
176;68.46853407;64.17920354
177;68.45274926;64.17920354
178;68.43705705;64.17920354
179;68.43104161;64.17920354
180;68.42315967;64.17920354
181;68.41857559;64.17920354
182;68.41200074;64.17920354
183;68.40477197;64.17920354
184;68.40342322;64.17920354
185;68.40233125;64.17920354
186;68.40003923;64.17920354
187;68.39613266;64.17920354
188;68.37969588;64.17920354
189;68.3728869;64.18039972
190;68.3688834;64.29746447
191;68.3688834;64.53397649
192;68.36574722;64.53397649
193;68.35824056;64.53397649
194;68.3511247;64.53397649
195;68.34472472;64.53397649
196;68.32338934;64.53397649
197;68.31404609;64.53397649
198;68.29854168;64.53397649
199;68.29405175;64.53397649
200;68.28225844;64.53397649
201;68.27455278;64.53397649
202;68.26943657;64.53397649
203;68.26622392;64.53397649
204;68.24689157;64.53397649
205;68.2288789;64.53397649
206;68.20359279;64.53397649
207;68.18709926;64.53397649
208;68.17997405;64.53397649
209;68.17631323;64.53397649
210;68.17027903;64.53397649
211;68.16711774;64.53397649
212;68.14692756;64.53397649
213;68.14290836;64.53397649
214;68.13201487;64.53397649
215;68.12649039;64.53397649
216;68.12004501;64.53397649
217;68.11140431;64.53397649
218;68.0998893;64.53397649
219;68.09692348;64.53397649
220;68.08785148;64.53397649
221;68.07667763;64.53397649
222;68.06873517;64.53397649
223;68.05555429;64.53397649
224;68.04882505;64.53397649
225;68.04184001;64.53397649
226;68.03549893;64.53397649
227;68.03215715;64.53397649
228;68.03101886;64.53397649
229;68.03101886;64.582004
230;68.02955447;64.582004
231;68.02955447;64.582004
232;68.02887387;64.79197155
233;68.0258296;64.79197155
234;68.02255608;64.79197155
235;68.02245807;64.79197155
236;68.02009543;64.79197155
237;68.01882544;64.79197155
238;68.01648513;64.79197155
239;68.01350648;64.80953476
240;68.01164234;64.80953476
241;68.01071489;64.80953476
242;68.00985055;64.82086607
243;68.00802434;64.82086607
244;68.00644681;64.82086607
245;68.00374132;64.82086607
246;68.0003485;64.93662994
247;68.0003485;65.09140284
248;67.99756373;65.09140284
249;67.99482213;65.09140284
250;67.98624;65.09140284
251;67.98316649;65.09140284
252;67.98090525;65.09140284
253;67.97634378;65.09140284
254;67.97483136;65.09140284
255;67.97071889;65.09140284
256;67.96159727;65.09140284
257;67.95728451;65.09140284
258;67.95400812;65.09140284
259;67.94971847;65.09140284
260;67.93936662;65.09140284
261;67.93529203;65.09140284
262;67.93171512;65.17416502
263;67.92903091;65.17416502
264;67.92718664;65.17416502
265;67.92685382;65.4036605
266;67.92473756;65.4036605
267;67.92392698;65.4036605
268;67.92377546;65.4036605
269;67.92029935;65.4036605
270;67.91729298;65.4036605
271;67.9138527;65.4036605
272;67.91377478;65.4036605
273;67.91084878;65.4036605
274;67.90893417;65.4036605
275;67.90838533;65.4036605
276;67.90798461;65.4036605
277;67.90490209;65.4036605
278;67.90051449;65.4036605
279;67.89812339;65.4036605
280;67.89752184;65.4036605
281;67.89499589;65.4036605
282;67.89394144;65.4036605
283;67.88836721;65.4036605
284;67.88806999;65.4036605
285;67.8818583;65.47926547
286;67.88025983;65.47926547
287;67.88012964;65.47926547
288;67.87684849;65.47926547
289;67.87462987;65.47926547
290;67.87462987;65.47926547
291;67.8729618;65.47926547
292;67.87198729;65.47926547
293;67.87155796;65.47926547
294;67.87035555;65.47926547
295;67.87035555;65.47926547
296;67.86947239;65.47926547
297;67.86892134;65.47926547
298;67.86891686;65.51998554
299;67.86818689;65.51998554
300;67.86759653;65.51998554
301;67.86582351;65.51998554
302;67.86582093;65.51998554
303;67.86539106;65.51998554
304;67.86423795;65.51998554
305;67.86381556;65.51998554
306;67.86196525;65.51998554
307;67.8613055;65.51998554
308;67.86065663;65.51998554
309;67.86033879;65.51998554
310;67.86012087;65.67347446
311;67.85993915;65.88310292
312;67.85942005;65.88310292
313;67.85922215;65.88310292
314;67.85922215;65.88310292
315;67.8583939;65.88310292
316;67.85703751;65.88310292
317;67.85593637;65.88310292
318;67.85476007;65.88310292
319;67.85337862;65.88310292
320;67.85158809;65.88310292
321;67.8504063;65.88310292
322;67.84912761;65.88310292
323;67.84748749;65.88310292
324;67.84579825;65.88310292
325;67.84483234;65.88310292
326;67.84480175;65.88310292
327;67.84274877;65.88310292
328;67.84149998;65.88310292
329;67.84143534;65.92339011
330;67.84051136;65.92339011
331;67.83881455;65.92339011
332;67.83775642;65.92339011
333;67.83741278;65.92339011
334;67.83601192;65.92339011
335;67.83450146;65.92339011
336;67.8333743;65.92339011
337;67.83089882;65.92339011
338;67.83089882;65.96427523
339;67.83030671;65.96427523
340;67.82870326;65.96427523
341;67.82870326;65.96427523
342;67.82694036;65.96427523
343;67.82533583;65.96427523
344;67.82167607;65.96427523
345;67.81828667;65.96427523
346;67.81828667;65.96427523
347;67.81618344;65.96427523
348;67.81368671;65.96427523
349;67.81318375;65.96427523
350;67.81171298;65.96427523
351;67.81148437;65.96427523
352;67.80983111;66.06173875
353;67.80826363;66.06173875
354;67.80747931;66.06173875
355;67.80666689;66.06173875
356;67.80632861;66.06173875
357;67.80406167;66.06173875
358;67.80007288;66.06173875
359;67.79769246;66.06173875
360;67.79554657;66.06173875
361;67.79047276;66.06173875
362;67.7878156;66.06173875
363;67.78199607;66.06173875
364;67.77767748;66.06173875
365;67.77431389;66.06173875
366;67.77279064;66.06173875
367;67.77144659;66.06173875
368;67.76998991;66.06173875
369;67.76980634;66.06173875
370;67.76510103;66.06173875
371;67.76273837;66.06173875
372;67.76169035;66.06173875
373;67.7614495;66.06173875
374;67.75977929;66.06173875
375;67.75849085;66.06173875
376;67.75849085;66.06173875
377;67.75734481;66.06173875
378;67.75413052;66.06173875
379;67.75102434;66.06173875
380;67.74937227;66.06173875
381;67.74821988;66.06173875
382;67.74799235;66.06173875
383;67.74527839;66.06173875
384;67.74527839;66.06173875
385;67.74333681;66.06173875
386;67.74239104;66.06173875
387;67.74128366;66.06173875
388;67.73795325;66.06173875
389;67.73548921;66.06173875
390;67.73334347;66.06173875
391;67.73067284;66.06173875
392;67.7258084;66.06173875
393;67.72573149;66.06173875
394;67.72101105;66.06173875
395;67.71844136;66.06173875
396;67.71593781;66.06173875
397;67.71138995;66.06173875
398;67.70895041;66.06173875
399;67.70600444;66.06173875
400;67.70600444;66.06173875
401;67.70421168;66.06173875
402;67.70421168;66.06173875
403;67.70421168;66.06173875
404;67.70228932;66.06173875
405;67.70115852;66.19335874
406;67.70061546;66.19335874
407;67.70061546;66.19335874
408;67.69925578;66.19335874
409;67.69722486;66.19335874
410;67.69550234;66.19335874
411;67.69550234;66.19335874
412;67.69470515;66.19335874
413;67.69228859;66.19335874
414;67.69060947;66.19335874
415;67.69060947;66.19335874
416;67.68835404;66.19335874
417;67.68573949;66.19335874
418;67.68383513;66.19335874
419;67.68383513;66.19335874
420;67.68218519;66.19335874
421;67.68145913;66.19335874
422;67.68071757;66.19335874
423;67.68055002;66.19335874
424;67.67918671;66.19335874
425;67.67855847;66.19335874
426;67.67801939;66.19335874
427;67.67801939;66.19335874
428;67.67734271;66.19335874
429;67.67694114;66.19335874
430;67.6760726;66.19335874
431;67.67564356;66.19335874
432;67.67481104;66.19335874
433;67.67228927;66.19335874
434;67.66985883;66.19335874
435;67.6672345;66.19335874
436;67.66609524;66.19335874
437;67.6653733;66.19335874
438;67.66386182;66.19335874
439;67.66362439;66.20913161
440;67.66362439;66.21320441
441;67.66296722;66.21320441
442;67.6626069;66.21320441
443;67.66186365;66.21320441
444;67.66120366;66.21320441
445;67.66057985;66.21320441
446;67.66033658;66.21320441
447;67.65999568;66.21320441
448;67.65999568;66.21320441
449;67.6592603;66.21320441
450;67.65878903;66.21320441
451;67.65823247;66.21320441
452;67.65763201;66.21320441
453;67.65763201;66.21320441
454;67.65694439;66.21320441
455;67.65694439;66.29529586
456;67.65446287;66.29529586
457;67.65257274;66.31996936
458;67.65219748;66.31996936
459;67.65219748;66.31996936
460;67.6507896;66.31996936
461;67.64938808;66.31996936
462;67.64938808;66.31996936
463;67.64787804;66.31996936
464;67.64626167;66.31996936
465;67.64626167;66.31996936
466;67.64454703;66.31996936
467;67.64320397;66.31996936
468;67.64213613;66.31996936
469;67.64213613;66.31996936
470;67.64091874;66.31996936
471;67.64091874;66.31996936
472;67.64091874;66.31996936
473;67.64004792;66.31996936
474;67.63821232;66.31996936
475;67.63537277;66.31996936
476;67.63514553;66.31996936
477;67.63325904;66.31996936
478;67.62965531;66.31996936
479;67.62965531;66.31996936
480;67.62965531;66.31996936
481;67.62727268;66.31996936
482;67.62612853;66.31996936
483;67.62612853;66.31996936
484;67.62442302;66.31996936
485;67.62338002;66.31996936
486;67.62338002;66.36662288
487;67.61916337;66.36662288
488;67.61641438;66.36662288
489;67.61380705;66.36662288
490;67.61295686;66.36662288
491;67.61257053;66.36662288
492;67.61175542;66.36662288
493;67.6098894;66.36662288
494;67.6098894;66.36662288
495;67.60726941;66.36662288
496;67.60457182;66.36662288
497;67.60172032;66.36662288
498;67.60053087;66.36662288
499;67.59870794;66.36662288
500;67.59761266;66.36662288
501;67.59761266;66.36662288
502;67.59761266;66.36662288
503;67.59607164;66.36662288
504;67.5942899;66.36662288
505;67.59428011;66.36662288
506;67.5928492;66.36662288
507;67.59097627;66.38355685
508;67.59034248;66.38355685
509;67.58954088;66.38355685
510;67.58922864;66.38355685
511;67.58872813;66.38355685
512;67.58788223;66.38355685
513;67.5877604;66.38355685
514;67.58707032;66.38355685
515;67.58653916;66.38355685
516;67.58524948;66.38355685
517;67.58449454;66.49149774
518;67.58446346;66.51316152
519;67.5826725;66.51316152
520;67.57997794;66.51316152
521;67.57956742;66.51316152
522;67.57956742;66.51316152
523;67.57956742;66.51316152
524;67.57728738;66.51316152
525;67.57728738;66.51316152
526;67.57498518;66.51316152
527;67.57498518;66.51316152
528;67.5740368;66.51316152
529;67.57303203;66.51316152
530;67.57219109;66.51316152
531;67.57138862;66.51316152
532;67.57093481;66.51316152
533;67.57042037;66.51316152
534;67.56877739;66.51316152
535;67.56822204;66.51316152
536;67.56798518;66.51316152
537;67.56684255;66.51316152
538;67.56684255;66.51316152
539;67.5655945;66.51316152
540;67.56460822;66.51316152
541;67.56351838;66.51316152
542;67.56219353;66.60827397
543;67.56005303;66.60827397
544;67.5588161;66.60827397
545;67.55834727;66.60827397
546;67.55795615;66.60827397
547;67.55701638;66.60827397
548;67.55623729;66.60827397
549;67.55543622;66.60827397
550;67.55443275;66.60827397
551;67.55238728;66.60827397
552;67.5523769;66.60827397
553;67.55039701;66.60827397
554;67.55039701;66.60827397
555;67.54882084;66.60827397
556;67.54882084;66.60827397
557;67.54789838;66.60827397
558;67.54681576;66.60827397
559;67.54613325;66.60827397
560;67.54613246;66.60827397
561;67.54599205;66.60827397
562;67.54581549;66.60827397
563;67.54455526;66.60827397
564;67.54285426;66.60827397
565;67.54260848;66.60827397
566;67.54218417;66.60827397
567;67.54099563;66.60827397
568;67.5399768;66.60827397
569;67.53935096;66.60827397
570;67.53935096;66.60827397
571;67.53809173;66.60827397
572;67.53466499;66.60827397
573;67.53259669;66.60827397
574;67.53250914;66.60827397
575;67.53066771;66.60827397
576;67.52812789;66.60827397
577;67.52792547;66.60827397
578;67.52354963;66.60827397
579;67.51883298;66.60827397
580;67.51653125;66.60827397
581;67.51589891;66.60827397
582;67.51587559;66.60827397
583;67.51537221;66.60827397
584;67.51537221;66.60827397
585;67.51502347;66.60827397
586;67.5146842;66.60827397
587;67.51454737;66.62357371
588;67.5138616;66.62357371
589;67.51308791;66.75856985
590;67.51216301;66.75856985
591;67.5105215;66.75856985
592;67.50986194;66.75856985
593;67.50909127;66.75856985
594;67.50863054;66.75856985
595;67.50839683;66.75856985
596;67.50775162;66.75856985
597;67.50763478;66.75856985
598;67.50719143;66.75856985
599;67.50719143;66.75856985
600;67.50694397;66.75856985
601;67.50694397;66.75856985
602;67.50694397;66.75856985
603;67.50690832;66.75856985
604;67.50690832;66.75856985
605;67.50690832;66.75856985
606;67.50657679;66.75856985
607;67.50612257;66.75856985
608;67.50589013;66.75856985
609;67.50568535;66.75856985
610;67.50542859;66.75856985
611;67.50440908;66.75856985
612;67.50440908;66.75856985
613;67.50355367;66.75856985
614;67.50355367;66.81553792
615;67.50282955;66.81553792
616;67.50221403;66.81553792
617;67.50158611;66.81553792
618;67.50150588;66.81553792
619;67.49997683;66.81553792
620;67.4993742;66.81553792
621;67.49820252;66.81553792
622;67.49718869;66.84138916
623;67.49542231;66.84138916
624;67.49542231;66.84138916
625;67.49328221;66.84138916
626;67.49308414;66.84138916
627;67.49308414;66.84138916
628;67.49208449;66.84138916
629;67.49110605;66.84138916
630;67.48877296;66.84138916
631;67.48766558;66.84138916
632;67.48657466;66.84138916
633;67.48510627;66.84138916
634;67.48422922;66.84138916
635;67.48422922;66.84138916
636;67.48320971;66.84138916
637;67.48227318;66.84138916
638;67.48099145;66.84138916
639;67.48098814;66.84138916
640;67.48098814;66.85364136
641;67.47970512;66.85364136
642;67.47770851;66.85364136
643;67.47660972;66.85364136
644;67.47660972;66.85364136
645;67.47629609;66.85364136
646;67.47629609;66.85364136
647;67.47629609;66.85364136
648;67.47629609;66.85364136
649;67.47531361;66.85364136
650;67.47529371;66.85364136
651;67.47529371;66.85364136
652;67.47454154;66.85364136
653;67.47208326;66.85364136
654;67.47055631;66.85364136
655;67.46883329;66.85364136
656;67.46883329;66.85364136
657;67.4670317;66.85364136
658;67.46543401;66.85364136
659;67.46539721;66.85364136
660;67.46406531;66.85364136
661;67.46406531;66.85364136
662;67.46319057;66.85688377
663;67.46220592;66.85688377
664;67.46106255;66.85688377
665;67.45964586;66.85688377
666;67.45964586;66.85688377
667;67.45929592;66.85688377
668;67.45929592;66.85688377
669;67.45870229;66.85688377
670;67.45870229;66.85688377
671;67.4581094;66.85688377
672;67.4581094;66.88989559
673;67.4578538;66.88989559
674;67.4578538;66.88989559
675;67.45714404;66.88989559
676;67.45714404;66.88989559
677;67.45608255;66.88989559
678;67.45608255;66.88989559
679;67.45561343;66.88989559
680;67.45524864;66.88989559
681;67.45509151;66.88989559
681;67.45509151;66.88989559
682;67.45509151;66.88989559
684;67.45509151;66.88989559
685;67.45477002;66.88989559
686;67.45476864;66.88989559
687;67.45455113;66.88989559
688;67.45446627;66.88989559
689;67.45422876;66.88989559
690;67.45392776;66.88989559
691;67.45392471;66.88989559
692;67.45368614;66.88989559
693;67.45333658;66.88989559
694;67.45333658;66.88989559
695;67.45277443;66.88989559
696;67.45256618;66.88989559
697;67.45256618;66.88989559
698;67.45256618;66.88989559
699;67.45256618;66.88989559
700;67.45243845;66.89696261
701;67.4522537;66.89696261
702;67.4522537;66.89696261
703;67.45187007;66.89696261
704;67.45171674;66.89696261
705;67.45114131;66.89696261
706;67.45105662;66.89696261
707;67.45105662;66.89696261
708;67.45059096;66.89696261
709;67.45059096;66.89696261
710;67.450151;66.89696261
711;67.44993584;66.89696261
712;67.44993584;66.89696261
713;67.449297;66.89696261
714;67.44804303;66.89696261
715;67.44746911;66.89696261
716;67.44746911;66.89696261
717;67.44682885;66.89696261
718;67.44658801;66.89696261
719;67.44658801;66.89696261
720;67.44658801;66.89696261
721;67.44622719;66.93918223
722;67.44612277;66.93918223
723;67.44589896;66.93918223
724;67.44525269;66.98429008
725;67.44525269;66.98429008
726;67.44525269;66.98429008
727;67.44502082;66.98429008
728;67.44473715;66.98429008
729;67.4446002;66.98429008
730;67.4446002;66.98755274
731;67.44421324;66.98755274
732;67.44387197;66.98755274
733;67.44387197;66.98755274
734;67.44337028;66.98755274
735;67.44306203;66.98755274
736;67.44262777;66.98755274
737;67.44207663;66.98755274
738;67.4413509;66.98755274
739;67.44043418;66.98755274
740;67.44043418;66.98755274
741;67.43928171;66.98755274
742;67.43791755;66.98755274
743;67.4374718;66.98755274
744;67.4374718;66.98755274
745;67.43741818;66.98755274
746;67.43704335;66.98755274
747;67.43704335;66.98755274
748;67.4365584;66.98755274
749;67.43615737;66.98755274
750;67.43564144;66.98755274
750;67.43564144;66.98755274
752;67.43564144;66.98755274
753;67.43521735;66.98755274
754;67.43521735;66.98755274
755;67.43484828;66.98755274
756;67.43421034;66.98755274
757;67.43378055;66.98755274
758;67.43362211;66.98755274
759;67.43341711;66.98755274
760;67.43324786;66.98755274
761;67.43297996;66.98755274
762;67.43297996;66.98755274
763;67.43297996;66.98755274
764;67.43293811;66.98755274
765;67.43262119;66.98755274
766;67.43262119;66.98755274
767;67.43262119;66.98755274
768;67.43262119;66.98755274
769;67.43249223;66.98755274
770;67.4324743;66.98755274
771;67.43241956;66.98755274
772;67.43238862;66.98755274
774;67.43238862;66.98755274
775;67.43238862;66.98755274
776;67.43238862;66.98755274
776;67.43238862;66.98755274
777;67.43234656;66.98755274
778;67.43225793;66.98755274
779;67.43225793;67.01059434
780;67.43199714;67.01059434
781;67.43188405;67.01059434
782;67.43151667;67.01059434
783;67.43051578;67.01059434
784;67.42976346;67.01913435
785;67.42899052;67.01913435
786;67.42874839;67.01913435
787;67.42851281;67.01913435
788;67.42851281;67.01913435
789;67.42842481;67.0941958
790;67.42810586;67.0941958
791;67.4280116;67.0941958
792;67.42776197;67.0941958
793;67.42683553;67.0941958
794;67.4257197;67.0941958
795;67.42393208;67.0941958
796;67.42313904;67.0941958
797;67.42313904;67.10699739
798;67.42215951;67.10699739
799;67.42215951;67.10699739
800;67.42196874;67.10699739
800;67.42196874;67.10699739
801;67.42196874;67.10699739
803;67.42159861;67.10699739
804;67.42159861;67.10699739
805;67.42131067;67.10699739
806;67.42045165;67.10699739
807;67.42004542;67.10699739
807;67.42004542;67.10699739
809;67.41911301;67.10699739
810;67.41852235;67.10699739
811;67.41821839;67.10699739
812;67.41806875;67.10699739
813;67.41794779;67.10699739
814;67.4178809;67.10699739
815;67.41777908;67.10699739
816;67.41777908;67.10699739
817;67.41749877;67.10699739
818;67.41721556;67.10699739
819;67.41692735;67.10699739
820;67.41663277;67.10699739
821;67.41663277;67.10699739
822;67.41638874;67.10699739
823;67.41638874;67.10699739
824;67.41638874;67.10699739
825;67.41632919;67.10699739
826;67.41603314;67.10699739
827;67.41594104;67.10699739
829;67.41594104;67.10699739
829;67.41594104;67.10699739
830;67.41558006;67.10699739
831;67.41558006;67.10699739
832;67.41545888;67.10699739
833;67.41541574;67.10699739
834;67.41541574;67.10699739
835;67.41534199;67.11859343
836;67.41501408;67.11859343
837;67.41501408;67.11859343
838;67.41457919;67.11859343
839;67.41430932;67.11859343
840;67.41402566;67.11859343
841;67.41385169;67.11859343
842;67.41367116;67.11859343
844;67.41350756;67.11859343
844;67.41350756;67.11859343
845;67.41330367;67.11859343
846;67.41321209;67.11859343
847;67.41308146;67.11859343
848;67.41293237;67.12888929
849;67.41293237;67.14691754
850;67.41284188;67.14691754
851;67.41275768;67.14691754
852;67.41275768;67.14691754
853;67.41252556;67.14691754
854;67.41212869;67.14691754
855;67.41185191;67.14691754
856;67.4116124;67.14691754
857;67.41121586;67.14691754
858;67.4109511;67.14691754
859;67.4109511;67.14691754
860;67.4107069;67.14691754
861;67.41021697;67.14691754
862;67.40990156;67.14691754
863;67.40948415;67.14691754
864;67.40915908;67.14691754
865;67.40873178;67.14691754
866;67.40857365;67.14691754
867;67.40846905;67.14691754
868;67.4083098;67.14691754
869;67.40799448;67.14691754
870;67.40765627;67.14691754
871;67.40731471;67.14691754
872;67.40716951;67.14691754
873;67.40685462;67.14691754
875;67.4060453;67.14691754
875;67.4060453;67.14691754
876;67.4060453;67.14691754
877;67.4060453;67.14691754
878;67.40401762;67.14691754
879;67.4034554;67.14691754
880;67.40345264;67.14691754
880;67.40345264;67.14691754
882;67.40283669;67.14691754
883;67.40208818;67.14691754
884;67.40173927;67.14691754
885;67.40173927;67.14691754
886;67.40173927;67.14691754
887;67.40116581;67.14691754
888;67.40103317;67.14691754
889;67.40103317;67.14691754
890;67.40078039;67.14691754
891;67.40057928;67.14943866
892;67.40030066;67.14943866
893;67.39987493;67.1615103
894;67.39962578;67.1615103
895;67.39941221;67.1615103
896;67.39925087;67.1615103
897;67.39876498;67.1615103
898;67.39876498;67.1615103
899;67.39850177;67.1615103
900;67.39783564;67.1615103
901;67.39783564;67.1615103
902;67.39778685;67.1615103
903;67.39715366;67.1615103
904;67.396656;67.1615103
905;67.39630319;67.17044227
906;67.39620983;67.17044227
907;67.39574301;67.17044227
908;67.39552797;67.17044227
909;67.39552797;67.17044227
910;67.39533102;67.17044227
911;67.3951975;67.17044227
912;67.3951975;67.17044227
913;67.39511823;67.17044227
914;67.39511823;67.17044227
915;67.39511823;67.17044227
916;67.39511823;67.17044227
917;67.39489846;67.17044227
918;67.39479467;67.17044227
919;67.39479289;67.17044227
920;67.39472469;67.17044227
921;67.39472469;67.17044227
922;67.39390539;67.17044227
923;67.39343023;67.17044227
924;67.39315845;67.17044227
925;67.39315845;67.17044227
926;67.39291368;67.17044227
927;67.39291184;67.17044227
928;67.39248842;67.17044227
929;67.39248842;67.17044227
930;67.39248842;67.17044227
931;67.39236081;67.17044227
932;67.39189832;67.17044227
933;67.39189832;67.17044227
934;67.39113027;67.17044227
935;67.39065266;67.17984876
936;67.39047921;67.18702442
937;67.3902854;67.19971544
938;67.38996122;67.19971544
939;67.38996122;67.19971544
940;67.38996122;67.19971544
941;67.38961048;67.19971544
942;67.38929261;67.19971544
943;67.38929261;67.19971544
944;67.38920064;67.19971544
945;67.38920064;67.19971544
946;67.38920064;67.19971544
947;67.38919542;67.19971544
948;67.38916688;67.19971544
949;67.38901648;67.19971544
950;67.38887056;67.19971544
951;67.3885047;67.23020119
952;67.38827725;67.23020119
953;67.38812361;67.23020119
954;67.38812317;67.23020119
955;67.38798153;67.23020119
956;67.38785096;67.23020119
957;67.38761009;67.23020119
958;67.38741877;67.23020119
959;67.38730423;67.23020119
960;67.38715329;67.23020119
961;67.38715329;67.23020119
962;67.38714912;67.23020119
963;67.38699758;67.23020119
964;67.3865496;67.23020119
965;67.3865496;67.23020119
966;67.38624234;67.23020119
967;67.38588656;67.23020119
968;67.38570255;67.23020119
969;67.38570255;67.23020119
970;67.38557594;67.23020119
971;67.38539205;67.23020119
972;67.38511316;67.23020119
973;67.38477579;67.23020119
974;67.38455963;67.23020119
975;67.38437983;67.23020119
976;67.38424042;67.23020119
977;67.38377771;67.23020119
978;67.38377771;67.23020119
979;67.38340115;67.23020119
980;67.38326074;67.23020119
981;67.38326074;67.23020119
982;67.38326074;67.23020119
983;67.38303741;67.23020119
984;67.3830368;67.23020119
985;67.38283988;67.23020119
986;67.38283988;67.23020119
987;67.38283988;67.23020119
988;67.3827195;67.23020119
989;67.3827195;67.23020119
990;67.38254369;67.23020119
991;67.38254369;67.23020119
992;67.38254369;67.23020119
993;67.38254369;67.23020119
994;67.38212474;67.23020119
995;67.38198639;67.23020119
996;67.38179417;67.23020119
997;67.38164868;67.23020119
998;67.38147306;67.23020119
999;67.38140994;67.23020119
1000;67.38136709;67.23020119
1001;67.38113208;67.23020119
1002;67.38104153;67.23020119
1003;67.38104153;67.23020119
1004;67.38069338;67.23020119
1005;67.38037339;67.23020119
1006;67.38037339;67.23020119
1007;67.38037339;67.23020119
1008;67.38026304;67.23020119
1009;67.38020756;67.23020119
1010;67.37988927;67.23020119
1011;67.37977711;67.23020119
1012;67.37970642;67.23020119
1013;67.37970642;67.23020119
1014;67.37951592;67.23020119
1015;67.37951592;67.23020119
1016;67.3793518;67.23020119
1017;67.37924048;67.23020119
1018;67.37911867;67.23020119
1019;67.37911867;67.23020119
1020;67.37895667;67.23020119
1021;67.37895667;67.23020119
1022;67.37879487;67.23020119
1023;67.37859325;67.23020119
1024;67.37851325;67.23020119
1025;67.37851325;67.23020119
1026;67.37851325;67.23020119
1027;67.37851325;67.23020119
1028;67.37832401;67.23020119
1029;67.37832401;67.23020119
1030;67.37832401;67.23020119
1031;67.37832401;67.23020119
1032;67.37812461;67.25336323
1033;67.37795087;67.25336323
1034;67.37744034;67.25336323
1035;67.37714008;67.25336323
1036;67.37714008;67.25336323
1037;67.37690436;67.25336323
1038;67.37690436;67.25336323
1039;67.3768949;67.25336323
1040;67.37668207;67.25336323
1041;67.37653103;67.25336323
1042;67.37653103;67.25336323
1043;67.37634566;67.25336323
1044;67.37626922;67.25336323
1045;67.37626922;67.25336323
1046;67.37612526;67.25336323
1047;67.37611775;67.25336323
1048;67.37611775;67.25336323
1049;67.37611775;67.25336323
1050;67.37605875;67.25336323
1051;67.37605875;67.25336323
1052;67.37585436;67.25336323
1053;67.3752306;67.25336323
1054;67.3752306;67.25336323
1055;67.37477806;67.25336323
1056;67.3743642;67.25336323
1057;67.37430663;67.25336323
1058;67.37430663;67.25336323
1059;67.37412029;67.25336323
1060;67.37412029;67.25336323
1061;67.37412029;67.25336323
1062;67.3734823;67.25336323
1063;67.37310601;67.25336323
1064;67.37310597;67.25336323
1065;67.37282921;67.25336323
1066;67.3726277;67.25336323
1067;67.37226581;67.25336323
1068;67.37226581;67.25336323
1069;67.37208532;67.25336323
1070;67.37208211;67.25336323
1071;67.371817;67.25336323
1072;67.37148548;67.25336323
1073;67.37116829;67.25336323
1074;67.37112745;67.25336323
1075;67.37088785;67.25336323
1076;67.37082506;67.25336323
1077;67.37076896;67.25336323
1078;67.37072422;67.25336323
1079;67.37046222;67.25336323
1080;67.3703093;67.25336323
1081;67.37012954;67.25336323
1082;67.37005912;67.25336323
1083;67.36995103;67.25336323
1084;67.36938291;67.25336323
1085;67.36938291;67.25336323
1086;67.36925741;67.25336323
1087;67.36908912;67.25336323
1088;67.36883457;67.25336323
1089;67.36876059;67.25336323
1090;67.36870358;67.25336323
1091;67.36852429;67.25336323
1092;67.36846349;67.25336323
1093;67.36845757;67.25434845
1094;67.36827562;67.25434845
1095;67.36823071;67.25434845
1096;67.3681991;67.25434845
1097;67.3681991;67.25434845
1098;67.36807709;67.25434845
1099;67.36807393;67.25434845
1100;67.36800198;67.25434845
1101;67.36794241;67.25434845
1103;67.36767054;67.25434845
1103;67.36767054;67.25434845
1104;67.36763432;67.25434845
1105;67.36750084;67.25434845
1106;67.36750084;67.25434845
1107;67.36750084;67.25434845
1108;67.36750084;67.25434845
1109;67.36750084;67.25434845
1110;67.36750084;67.25434845
1111;67.36734695;67.25434845
1112;67.36720282;67.25434845
1113;67.36720282;67.25434845
1114;67.36712526;67.25434845
1115;67.36696868;67.25434845
1116;67.36696868;67.25434845
1117;67.36696868;67.25434845
1118;67.36694662;67.25434845
1119;67.36691548;67.25434845
1120;67.36691548;67.25434845
1121;67.36691548;67.25434845
1122;67.36687442;67.25434845
1123;67.36679564;67.25434845
1124;67.36669772;67.25434845
1125;67.36669772;67.25643261
1126;67.36659388;67.25643261
1127;67.36648365;67.25643261
1128;67.36648365;67.26934318
1129;67.36648365;67.26934318
1130;67.36648365;67.26934318
1131;67.36648365;67.26934318
1132;67.36648365;67.26934318
1133;67.36648365;67.26934318
1134;67.36633204;67.26934318
1135;67.36629794;67.26934318
1136;67.36629794;67.26934318
1137;67.36627644;67.26934318
1138;67.36627644;67.26934318
1139;67.36624636;67.26934318
1140;67.36619613;67.26934318
1141;67.36617962;67.26934318
1142;67.36617962;67.26934318
1143;67.36613092;67.26934318
1144;67.3661031;67.26934318
1145;67.36604832;67.26934318
1146;67.36604189;67.26934318
1147;67.36596988;67.26934318
1148;67.36586449;67.26934318
1149;67.36583363;67.26934318
1150;67.3656027;67.26934318
1151;67.3656027;67.26934318
1152;67.3653211;67.26934318
1153;67.36531996;67.26934318
1154;67.36531996;67.26934318
1155;67.36519758;67.26934318
1156;67.36519758;67.26934318
1157;67.36519364;67.26934318
1158;67.36515821;67.26934318
1159;67.36500381;67.27062548
1160;67.36468191;67.27062548
1161;67.36439459;67.27062548
1162;67.36427613;67.27062548
1163;67.36427613;67.27062548
1164;67.36415859;67.27062548
1165;67.36399055;67.27062548
1166;67.36381113;67.27062548
1167;67.36369443;67.27062548
1168;67.36360944;67.27062548
1169;67.36360944;67.27062548
1170;67.36360499;67.27062548
1172;67.36359533;67.27062548
1172;67.36359533;67.27062548
1173;67.36345788;67.27062548
1174;67.36322449;67.27062548
1175;67.36322449;67.27062548
1176;67.36306028;67.27062548
1177;67.36280838;67.27062548
1178;67.36280838;67.27062548
1179;67.36280838;67.27062548
1180;67.36280838;67.27062548
1181;67.36269858;67.27062548
1182;67.36252101;67.27062548
1183;67.36231408;67.27062548
1184;67.3622988;67.27062548
1186;67.36199996;67.27062548
1186;67.36199996;67.27062548
1187;67.36199996;67.27062548
1188;67.36188524;67.27062548
1189;67.36173507;67.27062548
1190;67.36173507;67.27062548
1191;67.36173507;67.27062548
1192;67.36163076;67.27062548
1193;67.36163076;67.27062548
1194;67.36163076;67.27062548
1195;67.36159242;67.27062548
1196;67.3615009;67.27062548
1197;67.36147921;67.27062548
1198;67.36146216;67.27062548
1199;67.36142631;67.27380758
1200;67.36140161;67.27380758
1201;67.36140161;67.27380758
1202;67.36140161;67.27997252
1204;67.36135125;67.27997252
1204;67.36135125;67.27997252
1205;67.36123733;67.27997252
1206;67.36123733;67.27997252
1207;67.36123733;67.27997252
1208;67.36123733;67.27997252
1209;67.36115767;67.27997252
1210;67.36094643;67.27997252
1211;67.36094643;67.27997252
1212;67.36091084;67.27997252
1213;67.36091084;67.27997252
1214;67.36082167;67.27997252
1215;67.36071676;67.27997252
1216;67.36061726;67.27997252
1217;67.36046732;67.27997252
1218;67.36041249;67.27997252
1219;67.36030708;67.27997252
1220;67.36030708;67.27997252
1221;67.36030708;67.27997252
1222;67.36020448;67.27997252
1223;67.36020259;67.27997252
1224;67.3601558;67.27997252
1225;67.36009117;67.28646475
1226;67.36009117;67.28678681
1227;67.35989516;67.28678681
1228;67.35989516;67.28678681
1229;67.35989132;67.28678681
1230;67.35982006;67.28678681
1231;67.35981583;67.28678681
1232;67.35981583;67.28678681
1233;67.35971906;67.28678681
1234;67.35971906;67.28678681
1235;67.35963704;67.28678681
1236;67.35963704;67.28678681
1237;67.35963704;67.28678681
1238;67.35963664;67.28678681
1239;67.35959154;67.28678681
1240;67.35957639;67.28678681
1241;67.35953862;67.28678681
1242;67.35953862;67.28678681
1243;67.35953862;67.28678681
1244;67.35936632;67.28678681
1245;67.35936632;67.28678681
1246;67.35936632;67.28678681
1247;67.35925764;67.28678681
1248;67.35925764;67.28678681
1249;67.35917162;67.28678681
1250;67.35907135;67.28678681
1251;67.35896827;67.28678681
1252;67.35887523;67.28678681
1253;67.35887523;67.28847614
1254;67.35887523;67.28847614
1255;67.35881243;67.28847614
1256;67.35881243;67.28847614
1257;67.35878745;67.28847614
1258;67.35878745;67.28847614
1259;67.35875951;67.28847614
1260;67.3587188;67.28847614
1261;67.35865841;67.28847614
1262;67.35858325;67.28847614
1263;67.35855296;67.28847614
1264;67.35846928;67.28847614
1265;67.35844323;67.28847614
1266;67.35844323;67.28847614
1267;67.35844323;67.28847614
1268;67.35844323;67.28847614
1269;67.3581972;67.28847614
1270;67.3581972;67.28847614
1271;67.35811465;67.29227228
1272;67.35811465;67.29227228
1273;67.35811465;67.29227228
1274;67.35811465;67.29227228
1275;67.35811465;67.29227228
1276;67.35796265;67.29227228
1278;67.35788459;67.29227228
1279;67.35788459;67.29227228
1280;67.35788459;67.29227228
1281;67.35788459;67.29227228
1281;67.35788459;67.29227228
1282;67.35781674;67.29640621
1283;67.35774782;67.29640621
1284;67.35774782;67.29640621
1285;67.35774146;67.29640621
1286;67.35757728;67.29640621
1287;67.35757728;67.29640621
1288;67.35757728;67.30079132
1289;67.35755075;67.30079132
1290;67.35755075;67.30079132
1291;67.35755075;67.30079132
1292;67.35746381;67.30079132
1293;67.35742424;67.30079132
1294;67.35740691;67.30343126
1295;67.35739374;67.30343126
1296;67.35738419;67.30343126
1297;67.35738419;67.30343126
1298;67.35738419;67.30343126
1299;67.35738419;67.30343126
1300;67.35735173;67.30343126
1301;67.35732677;67.30343126
1302;67.3572883;67.31094319
1303;67.35722553;67.31094319
1304;67.35722553;67.31094319
1305;67.35722553;67.31094319
1306;67.35722553;67.31094319
1307;67.35722553;67.31094319
1308;67.35722553;67.31094319
1309;67.35722553;67.31094319
1310;67.35722553;67.31094319
1311;67.35718464;67.31094319
1312;67.35711519;67.31094319
1313;67.35711519;67.31094319
1314;67.35702856;67.31094319
1315;67.35702856;67.31094319
1316;67.35685394;67.31094319
1317;67.35673568;67.31094319
1318;67.35673568;67.31094319
1319;67.35669395;67.31094319
1320;67.35662956;67.31094319
1321;67.35660423;67.31094319
1322;67.35660423;67.31094319
1323;67.35660423;67.31094319
1324;67.35660423;67.31094319
1325;67.35660423;67.31094319
1326;67.35654981;67.31174456
1327;67.35653332;67.31174456
1327;67.35653332;67.31174456
1329;67.35645878;67.31174456
1330;67.35639859;67.31174456
1331;67.35639859;67.31174456
1332;67.35639859;67.31174456
1333;67.35639859;67.31174456
1334;67.35635964;67.31174456
1335;67.35631462;67.31174456
1336;67.35630532;67.31174456
1337;67.35630532;67.31174456
1338;67.35630532;67.31205385
1339;67.35624746;67.31205385
1340;67.35611825;67.31205385
1341;67.35599534;67.31205385
1342;67.35594322;67.31205385
1343;67.35585503;67.31205385
1344;67.35585503;67.31205385
1345;67.35585503;67.31205385
1346;67.35581669;67.31205385
1347;67.35581669;67.31205385
1348;67.35581669;67.31205385
1349;67.3557531;67.31205385
1350;67.3557531;67.31205385
1351;67.35570188;67.31205385
1352;67.35562389;67.31205385
1353;67.35554654;67.31205385
1354;67.35545947;67.31205385
1355;67.35545947;67.31205385
1356;67.35542754;67.31205385
1357;67.35538291;67.31205385
1358;67.35535549;67.31205385
1360;67.35535549;67.31205385
1360;67.35535549;67.31205385
1361;67.35531598;67.31205385
1362;67.35531598;67.31205385
1364;67.35531598;67.31205385
1364;67.35531598;67.31205385
1365;67.35531598;67.31205385
1366;67.35530679;67.31446976
1367;67.35529457;67.31446976
1368;67.35526705;67.31446976
1369;67.35526705;67.31446976
1370;67.35516837;67.31446976
1371;67.35505686;67.31446976
1372;67.35496665;67.31446976
1373;67.35492541;67.31446976
1374;67.35492541;67.31446976
1375;67.35492541;67.31446976
1376;67.3548059;67.31446976
1377;67.3548059;67.31446976
1378;67.3546834;67.31446976
1379;67.354596;67.31446976
1380;67.354596;67.31446976
1381;67.354596;67.31446976
1382;67.35452943;67.31446976
1383;67.35452943;67.31446976
1384;67.35452943;67.31446976
1384;67.35452943;67.31446976
1385;67.35452943;67.31446976
1387;67.35440989;67.31446976
1388;67.35434189;67.31446976
1389;67.3542431;67.31559068
1390;67.3542431;67.31559068
1391;67.3542431;67.31559068
1392;67.35413008;67.31559068
1393;67.35413008;67.31573222
1394;67.35413008;67.31573222
1395;67.35397891;67.31573222
1396;67.35397891;67.31573222
1397;67.35391062;67.32019566
1398;67.35389962;67.32019566
1399;67.353853;67.32019566
1400;67.35379372;67.32019566
1401;67.35375631;67.32019566
1402;67.35373177;67.32019566
1403;67.35373177;67.32019566
1404;67.35370374;67.32019566
1405;67.35366443;67.32019566
1406;67.35364026;67.32254923
1407;67.35362222;67.32254923
1407;67.35362222;67.32254923
1409;67.35361312;67.32254923
1410;67.35361312;67.32260965
1411;67.35356628;67.32260965
1412;67.35351516;67.32260965
1413;67.35347207;67.32260965
1414;67.35345335;67.32260965
1415;67.35343952;67.32260965
1416;67.35343952;67.32260965
1417;67.35343952;67.32260965
1419;67.35336769;67.32260965
1419;67.35336769;67.32260965
1420;67.35336769;67.32260965
1421;67.35336769;67.32260965
1422;67.35336769;67.32260965
1423;67.35336769;67.32260965
1424;67.35328503;67.32260965
1425;67.35328503;67.32260965
1425;67.35328503;67.32260965
1427;67.35328503;67.32260965
1428;67.35321716;67.32260965
1429;67.35318345;67.32260965
1430;67.35318345;67.32260965
1431;67.3529976;67.32260965
1432;67.3529976;67.32260965
1433;67.3529976;67.32260965
1434;67.3529976;67.32260965
1435;67.3529976;67.32260965
1436;67.35293223;67.32260965
1437;67.35293223;67.32260965
1438;67.35290316;67.32260965
1439;67.35288084;67.32260965
1440;67.35288084;67.32435235
1441;67.35288084;67.32435235
1442;67.35288084;67.32435235
1443;67.35283254;67.32435235
1444;67.35283254;67.32435235
1445;67.35283254;67.32435235
1446;67.35283254;67.32435235
1447;67.35283254;67.32435235
1448;67.35277795;67.32435235
1449;67.35271441;67.32435235
1450;67.35268805;67.32435235
1451;67.3526747;67.32435235
1452;67.35265698;67.32542022
1453;67.35261052;67.32542022
1454;67.35261052;67.32542022
1455;67.35259471;67.32542022
1456;67.35256828;67.32542022
1457;67.3525568;67.32542022
1458;67.35253125;67.32959293
1459;67.35253125;67.33016873
1460;67.35251441;67.33016873
1461;67.35251441;67.33016873
1462;67.35249098;67.33016873
1463;67.35249098;67.33016873
1464;67.35249098;67.33016873
1465;67.35244008;67.33016873
1466;67.35241524;67.33016873
1467;67.35240123;67.33016873
1468;67.35237394;67.33016873
1469;67.35237394;67.33016873
1470;67.35235765;67.33016873
1471;67.35234545;67.33016873
1472;67.35233001;67.33016873
1473;67.35233001;67.33016873
1474;67.35231686;67.33016873
1475;67.35230478;67.33016873
1476;67.35229919;67.33016873
1477;67.35229919;67.33016873
1478;67.35229919;67.33016873
1479;67.35229919;67.33016873
1480;67.35227865;67.33016873
1481;67.35227865;67.33016873
1482;67.35227865;67.33016873
1482;67.35227865;67.33016873
1483;67.35227865;67.33016873
1485;67.35227865;67.33016873
1486;67.35227305;67.33016873
1487;67.35225377;67.33016873
1488;67.35224298;67.33016873
1489;67.35224298;67.33016873
1490;67.35224298;67.33066355
1492;67.35222168;67.33146056
1493;67.35222168;67.33146056
1493;67.35222168;67.33146056
1494;67.3521995;67.33146056
1495;67.3521995;67.33146056
1496;67.35219308;67.33146056
1497;67.35218572;67.33146056
1498;67.35218572;67.33146056
1499;67.35218572;67.33146056
1500;67.35213653;67.33146056
1501;67.35213653;67.33146056
1502;67.35211957;67.33146056
1503;67.35211957;67.33146056
1504;67.35210242;67.33146056
1505;67.35210242;67.33146056
1506;67.35207848;67.33146056
1507;67.35198822;67.33146056
1508;67.35198822;67.33146056
1509;67.35198822;67.33146056
1510;67.35192105;67.33146056
1511;67.35183907;67.33146056
1512;67.35179665;67.33146056
1513;67.35179665;67.33146056
1514;67.35171234;67.33146056
1515;67.35169938;67.33146056
1516;67.35164424;67.33346371
1517;67.35163089;67.33346371
1518;67.35159315;67.33346371
1519;67.35156873;67.33346371
1520;67.35156873;67.33346371
1521;67.35156299;67.33415644
1522;67.35152385;67.33415644
1523;67.35150959;67.33495274
1524;67.35146777;67.33534381
1525;67.35146777;67.33555524
1526;67.35146777;67.33555524
1527;67.35144877;67.33555524
1528;67.35142915;67.33555524
1529;67.35134838;67.33555524
1530;67.35131759;67.33555524
1531;67.35126766;67.33555524
1532;67.35124189;67.33555524
1533;67.35124189;67.33555524
1534;67.35124189;67.33555524
1535;67.35124189;67.33555524
1536;67.35124189;67.33555524
1537;67.35122655;67.33555524
1538;67.35122655;67.33555524
1539;67.35121578;67.33555524
1540;67.35121578;67.33555524
1541;67.35113773;67.33555524
1542;67.35113773;67.33555524
1543;67.35113773;67.33555524
1544;67.35105755;67.33555524
1545;67.35099622;67.33555524
1546;67.35098124;67.33555524
1547;67.35096648;67.33555524
1548;67.35094818;67.33555524
1549;67.35093487;67.33555524
1550;67.35092502;67.33555524
1551;67.35092502;67.33555524
1552;67.35092502;67.33555524
1553;67.3509171;67.33639271
1554;67.35090575;67.33639271
1555;67.35090575;67.33639271
1556;67.35089812;67.33654752
1557;67.35088276;67.33654752
1558;67.3508735;67.33654752
1560;67.3508735;67.33654752
1560;67.3508735;67.33654752
1561;67.3508735;67.33654752
1562;67.35083033;67.33654752
1563;67.35081312;67.33654752
1564;67.35079997;67.33669892
1565;67.35079997;67.33669892
1566;67.350798;67.33669892
1567;67.35079368;67.33669892
1568;67.35079368;67.33669892
1569;67.35079027;67.33669892
1570;67.35078362;67.33669892
1571;67.35078362;67.33669892
1572;67.35078362;67.33669892
1573;67.35078362;67.33669892
1574;67.35077972;67.33929508
1575;67.35069046;67.33929508
1576;67.35060814;67.33929508
1577;67.35055546;67.33929508
1578;67.35055546;67.33929508
1579;67.35049831;67.33929508
1580;67.35047261;67.33929508
1581;67.35047261;67.33929508
1582;67.35044115;67.33929508
1583;67.35040033;67.33929508
1584;67.35038864;67.33929508
1585;67.35034777;67.33929508
1586;67.35032978;67.33929508
1587;67.35032595;67.33929508
1588;67.35032595;67.33929508
1589;67.35032595;67.33929508
1590;67.35032595;67.33929508
1591;67.35032595;67.33929508
1592;67.35032595;67.33929508
1593;67.35032207;67.34121549
1594;67.35032207;67.34121549
1595;67.35032207;67.34121549
1596;67.35032207;67.34121549
1597;67.35032207;67.34121549
1598;67.35031785;67.34121549
1599;67.35031395;67.34121549
1600;67.35031395;67.34121549
1601;67.35029786;67.34121549
1602;67.35028784;67.34121549
1603;67.35027472;67.34121549
1604;67.35027472;67.34121549
1605;67.35027472;67.34125018
1606;67.3502721;67.34125018
1607;67.35026899;67.34125018
1608;67.35026899;67.34125018
1609;67.35026899;67.34125018
1610;67.35026899;67.34125018
1611;67.35026126;67.34125018
1612;67.35024622;67.34125018
1613;67.35022751;67.34125018
1614;67.35021992;67.34125018
1615;67.35020075;67.34125018
1616;67.35018421;67.34125018
1617;67.35018421;67.34125018
1618;67.35018421;67.34125018
1619;67.35015965;67.34125018
1620;67.35015965;67.34125018
1621;67.35015965;67.34125018
1622;67.35015965;67.34125018
1623;67.35015965;67.34125018
1624;67.35015149;67.34125018
1625;67.35015149;67.34125018
1626;67.35015149;67.34125018
1627;67.3501289;67.34200718
1628;67.35012614;67.34200718
1629;67.35009034;67.34200718
1630;67.35005822;67.34200718
1631;67.35005605;67.34200718
1632;67.35005605;67.34200718
1633;67.35004777;67.34200718
1634;67.35004777;67.34217775
1635;67.35004777;67.34318484
1636;67.35003041;67.34318484
1637;67.35003041;67.34318484
1638;67.35003041;67.34318484
1639;67.35003041;67.34318484
1640;67.35002139;67.34318484
1641;67.35001085;67.34318484
1642;67.349998;67.34318484
1643;67.34999421;67.34318484
1644;67.34999421;67.34318484
1645;67.34999421;67.34318484
1646;67.34999243;67.34366377
1647;67.34999243;67.34366377
1648;67.34997986;67.34366377
1649;67.34997986;67.34366377
1650;67.34996852;67.34366377
1651;67.34996117;67.34366377
1652;67.34996117;67.34366377
1653;67.34995135;67.34366377
1654;67.34995135;67.34366377
1655;67.34994776;67.34366377
1656;67.34994313;67.34366377
1657;67.34993714;67.34366377
1658;67.34992142;67.34366377
1659;67.34992142;67.34366377
1660;67.34990682;67.34366377
1661;67.34989089;67.34366377
1662;67.34989089;67.34366377
1663;67.34988683;67.34490178
1664;67.34988683;67.34614973
1665;67.34988482;67.34614973
1666;67.34988281;67.34614973
1667;67.34988281;67.34614973
1668;67.34988281;67.34614973
1669;67.34988231;67.34614973
1670;67.34988098;67.34614973
1671;67.34987827;67.34614973
1672;67.34987827;67.34614973
1673;67.34986835;67.34614973
1674;67.34986835;67.34614973
1675;67.34986835;67.34614973
1676;67.34986033;67.34614973
1677;67.34985806;67.34614973
1678;67.34985422;67.34614973
1679;67.34985422;67.34614973
1680;67.34985233;67.34614973
1681;67.34985233;67.34614973
1682;67.34985233;67.34614973
1683;67.34984326;67.34614973
1684;67.34982608;67.34614973
1685;67.34981321;67.34614973
1686;67.34981024;67.34614973
1687;67.34980319;67.3467382
1688;67.34979647;67.3467382
1689;67.34979044;67.3467382
1690;67.34978025;67.3467382
1691;67.34977847;67.3467382
1692;67.34976427;67.3467382
1693;67.3497588;67.3467382
1694;67.34975444;67.3467382
1695;67.34975444;67.34712541
1696;67.34975251;67.34712541
1697;67.34975251;67.34712541
1698;67.34975251;67.34712541
1699;67.34975251;67.34712541
1700;67.34975251;67.34712541
1701;67.34975251;67.34712541
1702;67.34975154;67.34712541
1703;67.34974527;67.34712541
1704;67.34974527;67.34712541
1705;67.34974414;67.34719733
1705;67.34974414;67.34719733
1707;67.34974224;67.34719733
1708;67.34974069;67.34719733
1709;67.34974069;67.34719733
1710;67.34973749;67.34719733
1711;67.34973749;67.34779059
1712;67.34973749;67.34800941
1713;67.34973592;67.34800941
1713;67.34973592;67.34800941
1715;67.34973592;67.34800941
1716;67.34973592;67.34800941
1717;67.34973592;67.34800983
1718;67.34973505;67.34800983
1719;67.34973505;67.34844373
1720;67.34973494;67.34845534
1721;67.34973489;67.34863119
1722;67.34973449;67.34863119
1723;67.34973343;67.34863119
1724;67.34973215;67.34887222
1725;67.34973215;67.34920312
1726;67.34973153;67.34920312
1727;67.34972944;67.34920312
1728;67.34972886;67.34929084
1729;67.34972861;67.34936187
1730;67.34972791;67.34936187
1731;67.34972791;67.34936187
1732;67.34972791;67.34936187
1733;67.34972791;67.34936187
1734;67.34972701;67.34936187
1735;67.34972615;67.34936187
1736;67.34972577;67.34939011
1737;67.34972577;67.34939011
1738;67.34972577;67.34939011
1738;67.34972577;67.34939011
1739;67.34972577;67.34939011
1741;67.34972481;67.34947151
1742;67.34972457;67.34947151
1743;67.34972457;67.34947151
1744;67.34972457;67.34947151
1745;67.34972437;67.34947151
1746;67.34972437;67.34947151
1747;67.34972437;67.34947151
1748;67.34972437;67.34947151
1749;67.3497241;67.34947151
1750;67.34972403;67.34960498
1751;67.34972403;67.34960931
1752;67.34972387;67.34967508
1753;67.34972387;67.34967508
1754;67.34972371;67.34967508
1755;67.34972366;67.34967508
1756;67.34972365;67.34969638
1757;67.3497236;67.34969638
1758;67.34972357;67.34969638
1759;67.34972357;67.34969638
1760;67.34972355;67.34969638
1761;67.34972351;67.34969638
1762;67.34972351;67.34969638
1763;67.34972351;67.34969638
1764;67.34972351;67.34969638
1765;67.3497235;67.3497235

